Linking the brightest stellar streams with the accretion history of Milky Way-like galaxies

According to the current galaxy formation paradigm, mergers and interactions play an important role in shaping present-day galaxies. The remnants of this merger activity can be used to constrain galaxy formation models. In this work we use a sample of thirty hydrodynamical simulations of Milky Way-mass halos, from the AURIGA project, to generate surface brightness maps and search for the brightest stream in each halo as a function of varying limiting magnitude. We find that none of the models shows signatures of stellar streams at $\mu_{r}^{lim} \leq 25$ mag arcsec$^{-2}$. The stream detection increases significantly between 27 and 28 mag arcsec$^{-2}$. Nevertheless, even at 30 mag arcsec$^{-2}$, 13 percent of our models show no detectable streams. We study the properties of the brightest streams progenitors (BSPs). We find that BSPs are accreted within a broad range of infall times, from 1.6 to 10 Gyr ago, with only 25 percent accreted within the last 5 Gyrs; thus most BSPs correspond to relatively early accretion events. We also find that 37 percent of the BSPs survive to the present day. The median infall times for surviving and disrupted BSPs are 5.6 and 6.7 Gyr, respectively. We find a clear relation between infall time and infall mass of the BSPs, such that more massive progenitors tend to be accreted at later times. However, we find that the BSPs are not, in most cases, the dominant contributor to the accreted stellar halo of each galaxy.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
